Multiset Transformer: Advancing Representation Learning in Persistence Diagrams

To improve persistence diagram representation learning, we propose Multiset Transformer. This is the first neural network that utilizes attention mechanisms specifically designed for multisets as inputs and offers rigorous theoretical guarantees of permutation invariance. The architecture integrates multiset-enhanced attentions with a pool-decomposition scheme, allowing multiplicities to be preserved across equivariant layers. This capability enables full leverage of multiplicities while significantly reducing both computational and spatial complexity compared to the Set Transformer. Additionally, our method can greatly benefit from clustering as a preprocessing step to further minimize complexity, an advantage not possessed by the Set Transformer. Experimental results demonstrate that the Multiset Transformer outperforms existing neural network methods in the realm of persistence diagram representation learning.

==> data/pd.csv <==
x y label
0.01427000431111249 0.10651346286750672 1
0.015319633618395407 0.09662568300024443 1
0.02176115148336626 0.16404359324588938 1
0.0218563714032052 0.09662568300024443 1
0.02325659792940434 0.09821084462397094 1
0.02451063304732463 0.09821084462397094 1
0.02627769992788157 0.1498688885872656 1
0.030600912642873897 0.1003116149695792 1
0.03546974544917768 0.1056698531596955 1
0.036090811763147865 0.09912264169399247 1
0.036090811763147865 0.16404359324588938 1
0.03784455372325038 0.19443845758553754 1
0.03849616721005743 0.19147385733209862 1
0.040549359488806294 0.22774621714980547 1
0.040762622002196644 0.1067752411037196 1
0.040762622002196644 0.11592857482882717 1
0.040829304011976694 0.08385631413602661 1
0.040829304011976694 0.2501302719873961 1
0.0420962940908558 0.08202327965023314 1
0.0420962940908558 0.19663007212315725 1
0.04350809779782307 0.1039853255183344 1
0.043816624881336336 0.18073636980395946 1
0.04468675685781645 0.18073636980395946 1
0.04594274383100673 0.08202327965023314 1
0.04594274383100673 0.21482860934285897 1
0.046546581513982485 0.1003116149695792 1
0.046546581513982485 0.1067752411037196 1
0.04657323773350332 0.1003116149695792 1
0.04657323773350332 0.1995540023465255 1
0.04824895013308937 0.09002919037827964 1
0.04824895013308937 0.105110831604586 1
0.048580280754479274 0.1039853255183344 1
0.048580280754479274 0.16404359324588938 1
0.0494159554689705 0.07187684706663482 1
0.0494159554689705 0.08115905426845904 1
0.0494159554689705 0.2541569366521992 1
0.04976464229359476 0.08202327965023314 1
0.04976464229359476 0.08385631413602661 1
0.04976464229359476 0.20951343954092258 1
0.050028659422617305 0.14019087575402125 1
0.050028659422617305 0.15144870493414156 1
0.050028659422617305 0.15259624274621858 1
0.05010646573171393 0.1067752411037196 1
0.05010646573171393 0.12491982802318034 1
0.0508089422705571 0.105110831604586 1
0.0508089422705571 0.17114552708221836 1
0.0508858300595266 0.12075067792366657 1
0.052575990015278046 0.083056346891475 1
0.05293435957290825 0.105110831604586 1
0.05293435957290825 0.10651346286750672 2
0.0531253862448893 0.105110831604586 1
0.0531253862448893 0.19663007212315725 1
0.05625103369393994 0.11358313368437252 1
0.05625103369393994 0.1167958236726863 1
0.056986296298429634 0.11592857482882717 1
0.056986296298429634 0.12075067792366657 1
0.05778818988380327 0.18248593377320632 1
0.05787104167498673 0.14019087575402125 1
0.05787104167498673 0.15144870493414156 1
0.05787104167498673 0.15259624274621858 1
0.058182560327524904 0.10861430975645896 1
0.058182560327524904 0.16404359324588938 1
0.058435855009786486 0.1498688885872656 1
0.05864937904626852 0.07363570467355599 1
0.05864937904626852 0.1167958236726863 1
0.05864937904626852 0.12589163507483658 1
0.05976605075490904 0.1067752411037196 1
0.05976605075490904 0.14019087575402125 1
0.05976605075490904 0.18248593377320632 1
0.06107529913824504 0.11358313368437252 1
0.061304476288559256 0.1056698531596955 1
0.061940015673142695 0.14257433342595716 1
0.06195080190602362 0.11091658045494159 1
0.06206138790215478 0.16404359324588938 1
0.06242027412735665 0.16404359324588938 1
0.06242027412735665 0.17161005587925635 1
0.06301091446211789 0.2130989083713598 1
0.06319306210620405 0.1498688885872656 1
0.06328935363285772 0.21482860934285897 1
0.06456877562651225 0.10071223007444245 1
0.06504772646526749 0.0722693421984304 1
0.06504772646526749 0.15259624274621858 1
0.06531234318381751 0.11014208938669186 1
0.06531234318381751 0.11592857482882717 1
0.06702759659915122 0.15144870493414156 1
0.06712978196328688 0.3259462500264473 1
0.06772978610045458 0.39319470606587315 1
0.06954388886585143 0.10651346286750672 1
0.06954388886585143 0.1108738054829133 1
0.06999659809486541 0.15144870493414156 1
0.06999659809486541 0.15259624274621858 1
0.06999659809486541 0.18073636980395946 1
0.07000352526749047 0.1436109471754674 1
0.07187684706663482 0.190990537144128 1
0.0719260708153886 0.15144870493414156 1
0.0728158361595847 0.15144870493414156 1
0.07283000943543429 0.15259624274621858 1
0.07363570467355599 0.1067752411037196 1
0.07593840273904234 0.18248593377320632 1
0.07623408967661259 0.11358313368437252 1
0.0765612614429828 0.15259624274621858 1
0.07670035983472485 0.18905608272763794 1
0.07699286384491032 0.08947079392714542 1
0.07909517781462103 0.1498688885872656 1
0.08115905426845904 0.1167958236726863 1
0.08245874749102873 0.1067752411037196 1
0.08544586424480465 0.10651346286750672 1
0.08594689145966943 0.18248593377320632 1
0.08677955546929977 0.13926672969118037 1
0.0868323321049338 0.1995540023465255 1
0.08725496617839863 0.2843577253433335 1
0.09075631387386567 0.09912264169399247 1
0.09075631387386567 0.1056698531596955 1
0.09075631387386567 0.16404359324588938 1
0.09084630333186988 0.1995540023465255 1
0.09140760843007306 0.10861430975645896 1
0.09140760843007306 0.11091658045494159 1
0.09140760843007306 0.16404359324588938 1
0.09242937277086245 0.2541569366521992 1
0.09312647851840712 0.1995540023465255 1
0.09482854734275033 0.15259624274621858 1
0.09482854734275033 0.18073636980395946 1
0.09503521437133944 0.1995540023465255 1
0.09531314325311974 0.12589163507483658 1
0.09610654052731823 0.17195948900148364 1
0.09610654052731823 0.18073636980395946 1
0.09662568300024443 0.1039853255183344 1
0.09821084462397094 0.1056698531596955 1
0.10026608443716974 0.1574838286717831 1
0.10071223007444245 0.2130989083713598 1
0.1018775514567573 0.18073636980395946 1
0.10368606655804778 0.21482860934285897 1
0.10474163754240275 0.1574838286717831 1
0.10502998907618048 0.18248593377320632 1
0.10588078110109626 0.1574838286717831 1
0.10588078110109626 0.413827296107843 1
0.10800225642123541 0.2596171050619715 1
0.11014208938669186 0.18248593377320632 1
0.1108738054829133 0.1167958236726863 1
0.11507720872883194 0.17220131493938104 1
0.11676111126621778 0.1574838286717831 1
0.12075067792366657 0.1336597511477658 1
0.12083474802974077 0.2501302719873961 1
0.1208687332744421 0.2130989083713598 1
0.12226550897155279 0.2541569366521992 1
0.12226550897155279 0.2596171050619715 1
0.12491982802318034 0.14257433342595716 1
0.1261540894439209 0.2515305559211032 1
0.12767875631150097 0.19147385733209862 1
0.12767875631150097 0.21482860934285897 1
0.12847150296727602 0.24948794575965155 1
0.1336597511477658 0.14257433342595716 1
0.13382921811120896 0.2130989083713598 1
0.13382921811120896 0.24948794575965155 1
0.13794980145900415 0.36679360551036555 1
0.14103943526473933 0.39319470606587315 1
0.1498688885872656 0.1995540023465255 1
0.15067577024721826 0.24948794575965155 1
0.15144870493414156 0.18073636980395946 1
0.15204070391325736 0.24948794575965155 1
0.15431151529738815 0.2501302719873961 1
0.15431151529738815 0.2515305559211032 1
0.15597111532307875 0.2541569366521992 1
0.15597111532307875 0.2596171050619715 1
0.17114552708221836 0.21482860934285897 1
0.17210933535443484 0.2501302719873961 1
0.17210933535443484 0.2515305559211032 1
0.17418677273737096 0.3230431651070736 1
0.17462470272239605 0.2541569366521992 1
0.17462470272239605 0.2596171050619715 1
0.18250078318192717 0.3230431651070736 1
0.19443845758553754 0.2596171050619715 1
0.19672544512968393 0.39319470606587315 1
0.1971516894975368 0.39319470606587315 1
0.20951343954092258 0.2515305559211032 1
0.24674016728509546 0.3259462500264473 1
0.24674016728509546 0.39319470606587315 1
0.2632442389859502 0.2843577253433335 1
0.2632442389859502 0.3230431651070736 1
0.3137562122179264 0.413827398165635 1
0.3372488443055378 0.4527448918336983 1
0.36679360551036555 0.4527448918336983 1
0.3976437113879891 0.413827398165635 1
0.5839607989897859 0.5839612582498495 1
0.5839607989897859 0.6912092501814666 1
0.5839610541342657 0.6912092501814666 1
0.585340620336218 0.5853406713651139 1
0.585340620336218 0.6972311701922816 2

==> data/pd_c.csv <==
x y label
0.02176115148336626 0.16404359324588938 1
0.02627769992788157 0.1498688885872656 1
0.036090811763147865 0.16404359324588938 1
0.040549359488806294 0.22774621714980547 1
0.04362712780051125 0.19574529230209525 5
0.04425169086957639 0.18073636980395946 2
0.0451226297404736 0.25214360431979765 2
0.047853693062300744 0.2121710244418908 2
0.05015923482898847 0.0805280866090534 11
0.057160226101528676 0.1080230584507253 51
0.05741228658490488 0.1664883259908387 6
0.058777120319356155 0.18248593377320632 2
0.0631501340474878 0.2139637588571094 2
0.06411672435132529 0.1490317129853723 20
0.06712978196328688 0.3259462500264473 1
0.06772978610045458 0.39319470606587315 1
0.07362805193381686 0.18581723086223292 4
0.07699286384491032 0.08947079392714542 1
0.08677955546929977 0.13926672969118037 1
0.08725496617839863 0.2843577253433335 1
0.09146008208163756 0.1995540023465255 4
0.09242937277086245 0.2541569366521992 1
0.09531314325311974 0.12589163507483658 1
0.09691134134229162 0.17663484291386222 9
0.10142926260585478 0.15626193219039197 4
0.10219914831624512 0.2139637588571094 2
0.10588078110109626 0.413827296107843 1
0.10800225642123541 0.2596171050619715 1
0.1108738054829133 0.1167958236726863 1
0.11507720872883194 0.17220131493938104 1
0.11676111126621778 0.1574838286717831 1
0.1256367627492087 0.25240179352366215 6
0.12644341903153758 0.13960280599989336 3
0.12745890256571735 0.21367547536185952 3
0.12767875631150097 0.19147385733209862 1
0.13794980145900415 0.36679360551036555 1
0.14103943526473933 0.39319470606587315 1
0.1498688885872656 0.1995540023465255 1
0.15144870493414156 0.18073636980395946 1
0.15388028923356825 0.25240179352366215 6
0.17114552708221836 0.21482860934285897 1
0.17336701903841545 0.2538587174056675 4
0.17834377795964906 0.3230431651070736 2
0.19443845758553754 0.2596171050619715 1
0.19693856731361037 0.39319470606587315 2
0.20951343954092258 0.2515305559211032 1
0.24674016728509546 0.3259462500264473 1
0.24674016728509546 0.39319470606587315 1
0.2632442389859502 0.2843577253433335 1
0.2632442389859502 0.3230431651070736 1
0.3137562122179264 0.413827398165635 1
0.3372488443055378 0.4527448918336983 1
0.36679360551036555 0.4527448918336983 1
0.3976437113879891 0.413827398165635 1
0.584650709663002 0.5846509648074817 2
0.584650773449122 0.6942202101868742 4
